Efficient computation of the volume of a polytope in high-dimensions using Piecewise Deterministic Markov Processes

Computing the volume of a polytope in high dimensions is computationally challenging but has wide applications. Current state-of-the-art algorithms to compute such volumes rely on efficient sampling of a Gaussian distribution restricted to the polytope, using e.g. Hamiltonian Monte Carlo. We present a new sampling strategy that uses a Piecewise Deterministic Markov Process. Like Hamiltonian Monte Carlo, this new method involves simulating trajectories of a non-reversible process and inherits similar good mixing properties. However, importantly, the process can be simulated more easily due to its piecewise linear trajectories - and this leads to a reduction of the computational cost by a factor of the dimension of the space. Our experiments indicate that our method is numerically robust and is one order of magnitude faster (or better) than existing methods using Hamiltonian Monte Carlo. On a single core processor, we report computational time of a few minutes up to dimension 500.

==> fig-ess/ESSBPScube10.txt <==
17298.5 10195.8 10805.8 5954.69 21731.6 14700.7 7840.65 
5352.16 9941.19 7121.93 6413.61 14985.2 11905.7 14111.2 
9796.13 8062.13 9314.09 8056.71 13597.7 6833.37 15264.8 
10972.4 9787.16 33713.6 9352.69 5606.58 14029.9 18289.2 
5806.57 17562.8 8523.64 14446.3 13152.8 11237.6 5866.67 
70424.3 39011.9 46537.9 23470.5 85455.6 78987.2 92796.3 
51267.9 52401.6 40118.5 57387.3 61177.5 82515 37162.3 
46993.6 50580.5 52372.6 69261.3 55618.7 40834.8 54988.2 
36268.2 51168.7 29904.6 66760.4 65269.7 66579.4 79862.5 
50374.9 55104.7 57222.5 44166.2 47553.6 49524.6 44812.6 


==> fig-ess/ESSBPScube100.txt <==
118.174 332.011 55.7112 21.3642 69.1513 49.0978 39.0711 
33.5025 71.0182 133.922 123.878 90.2237 40.6099 34.6084 
87.8255 52.0559 49.3286 82.7761 42.2603 50.7622 64.2142 
56.7718 33.9726 42.3001 70.3559 150.704 35.0759 124.441 
77.3794 61.4072 49.4318 51.5735 42.4232 77.4422 65.0746 
161.252 378.691 277.938 243.535 271.806 124.485 215.877 
260.259 449.544 385.355 465.097 490.029 459.247 361.27 
279.013 374.408 248.438 306.598 379.326 315.625 435.907 
404.616 275.578 318.665 211.93 299.363 347.405 373.277 
275.759 274.503 385.886 364.155 420.847 281.035 358.883 


==> fig-ess/ESSBPScube250.txt <==
2.30681 3.80434 3.55397 2.18207 3.66893 3.71814 8.35679 
3.38141 3.95857 3.0026 3.97779 2.21161 2.42486 2.06718 
3.35615 3.55591 4.14407 2.45348 2.18393 2.60957 2.14442 
6.41871 3.91478 2.75033 2.52852 2.91533 3.97771 3.16465 
3.68458 3.0446 3.08863 3.75811 2.93722 3.80656 2.57846 
8.83871 6.8358 11.2955 11.7246 10.3817 11.0171 8.97683 
28.9069 23.1193 18.717 35.8105 19.1415 33.4601 19.1545 
33.2227 23.3127 23.3361 20.742 20.7914 30.7156 26.0122 
20.6456 18.3412 19.9473 14.0329 30.5019 19.8675 28.1784 
26.5077 31.805 25.0568 20.0498 25.9891 14.968 18.4684 


==> fig-ess/ESSBPScube50.txt <==
1053.51 553.017 298.765 725.658 330.521 228.715 301.467 
613.705 290.593 1382.01 166.239 906.837 463.747 381.031 
801.323 578.841 336.207 640.62 924.557 431.914 591.586 
1298.71 280.524 542.227 889.882 1730.89 692.691 453.68 
893.341 349.612 791.441 606.862 211.699 671.551 242.825 
3638.73 2577.77 1046.93 2827.01 3140.92 3061.4 2613.19 
1989.57 2564.85 2410.97 2619.54 2440.55 2805.59 2226.67 
1923.03 2090.42 2213.86 1594.65 2691.63 1503.4 1024.45 
2024.34 1696.02 1444.82 1677.77 1962.42 2510.55 1438.71 
2029.94 1709.79 2700.04 2285.14 1898.05 1099.21 1486.94 


==> fig-ess/ESSBPScube500.txt <==
0.278657 0.326641 0.374338 0.304209 0.383855 0.291486 0.35645 
0.318501 0.293066 0.391028 0.263381 0.316342 0.419884 0.347393 
0.313881 0.239747 0.23942 0.217544 0.300702 0.317854 0.253607 
0.248304 0.318571 0.235995 0.293511 0.285313 0.269964 0.287491 
0.235239 0.304011 0.280338 0.307631 0.474732 0.317194 0.306827 
0.486371 0.575719 0.693255 0.0717658 0.188289 0.507625 0.462036 
1.94663 2.85648 1.5006 1.16943 2.06202 1.99048 1.1514 
2.34299 1.27562 2.3918 1.42617 2.11954 1.98492 1.9453 
1.59875 2.16922 1.87187 2.09939 1.99767 1.46352 2.2079 
1.40897 2.70107 1.75561 1.33238 2.13836 1.26733 1.77898 


==> fig-ess/ESSBPSstandard_simplex10.txt <==
13179.9 21258.2 22100.5 26269.8 24803.9 9031.36 8021.65 
14949.9 14007.6 24951.6 20886.9 6312.29 10529.2 9942.92 
20930.2 19782 48567.8 30394.5 9806.24 19227.7 6883.56 
13189.5 11708.2 26494.7 27214.2 20253.9 9488.89 12170.9 
34374.7 66819.5 35410.4 51031.7 44502.4 26021 36855.1 
26220.6 28989.2 18615.5 15968.9 32738.4 34708.5 36750.4 
34969.8 14101.8 25968.7 29106.7 25293.4 22769.3 34975.9 
36882.2 37022.7 38203 17619.7 22687.1 19809.4 20734.1 
14850.5 15877.2 40156.2 48571.9 31702.1 23567.4 39336.4 
26662.4 35988.2 19139.4 42298.2 22932.2 29138.5 32157.7 


==> fig-ess/ESSBPSstandard_simplex100.txt <==
112.504 63.6751 95.6617 68.3871 102.925 48.2573 46.9577 
102.836 252.865 59.1434 64.1856 373.756 120.325 77.5989 
513.751 166.446 196.102 223.916 478.092 204.67 329.55 
243.164 218.716 432.657 244.337 128.792 255.333 229.743 
163.895 156.655 100.61 173.381 157.367 149.469 222.208 
183.784 173.973 295.283 208.909 194.936 251.918 265.757 
186.802 260.71 154.185 240.012 155.146 171.248 220.517 
209.042 205.058 172.718 166.387 179.129 238.349 179.553 
253.327 226.846 274.194 129.916 183.315 191.632 219.646 
247.665 229.196 214.026 238.225 229.355 140.723 170.055 


==> fig-ess/ESSBPSstandard_simplex250.txt <==
7.77313 5.30443 5.60306 7.4294 5.57547 6.52689 6.38141 
8.05192 7.38943 5.22048 6.48595 6.50081 7.05325 7.01041 
16.4136 20.0035 12.6782 16.9346 17.3648 11.3788 17.5849 
13.8854 16.1714 19.3814 14.5911 16.6855 14.5187 11.9634 
15.1027 15.5898 14.7861 12.2354 14.8045 13.5372 18.2082 
16.4189 15.5325 11.8821 14.525 11.3398 13.5276 18.0276 
12.0909 11.7786 10.4564 13.0053 12.4645 13.5982 16.1259 
11.8708 12.1591 14.2238 13.2489 13.5548 16.5226 12.2045 
17.4116 15.1097 14.7379 9.31585 14.9059 15.3356 14.9537 
15.2681 16.1352 13.6307 14.5393 16.6346 12.2342 15.7473 


==> fig-ess/ESSBPSstandard_simplex50.txt <==
657.232 543.138 640.09 578.471 250.391 648.649 404.652 
586.201 405.25 356.946 412.802 1439.3 318.666 338.218 
1366.65 669.652 505.584 763.149 1390.89 703.465 890.8 
1880.47 1750.19 1687.43 2411.15 1789.71 2265.16 1365.41 
1098.63 1170.15 1242 853.619 1131.07 1141.88 1091.69 
1128.07 979.103 1309.26 1653.13 736.324 875.045 806.782 
1088.34 1439.96 1103.56 1161.79 1124.68 933.933 1397.35 
811.131 868.053 568.549 807.791 1229.64 1119.74 470.714 
1317.08 1503.75 2094.43 1319.4 1562.7 729.127 1587.23 
1575.62 1410.41 1625.66 1228.87 1241.87 1278.98 1027.77 


==> fig-ess/ESSBPSstandard_simplex500.txt <==
0.778981 1.01592 1.11072 0.651521 0.65958 0.934338 0.886108 
0.341383 0.275397 0.336597 0.390763 2.35685 0.511807 0.674182 
1.40389 1.45794 1.98457 1.42717 1.835 1.7776 1.65424 
1.40547 1.94899 2.11295 1.67048 1.60116 1.8426 1.99043 
1.90126 1.7305 1.41518 1.25318 1.48465 1.26695 1.42623 
1.44951 1.91518 1.42288 2.40929 1.91372 1.63037 1.8433 
1.48753 1.27179 1.5871 1.91754 2.18893 1.14429 1.5276 
1.86294 1.8959 1.59258 1.74021 1.49405 1.41223 1.22457 
1.24463 1.7807 1.10537 2.01524 1.59535 1.64562 1.77806 
2.51867 2.31975 1.988 1.30796 1.98103 1.25337 1.28402 


==> fig-ess/ESSCScube10.txt <==
77165 62544.4 49207.7 61938.1 60220.8 62983.9 78848.7 
49752.1 61492.2 47038.8 41730.8 81540.3 54808.8 59934.6 
47164.6 52253.3 77037.6 44045 66196.6 46214.6 47901.7 
66083.8 52221.8 62609.2 34117.3 61202.3 57835.9 46297.5 
65962.6 60140.2 43861.5 72428.3 48651.1 62244.4 45936.6 
51132.9 60621.8 32411.4 56743.1 47573.2 40218.4 70064.4 
26276.4 33829.9 41108.6 25243.2 26647 28621.5 17105 
29660.1 41719 22838.7 35219.9 30176.3 37239.8 52208.4 
37417 28360.9 28861 31155.6 25046.2 34097.2 22991.6 
11666.2 40905.7 20726.2 19601.2 29852.7 17600.8 15838.1 


==> fig-ess/ESSCScube100.txt <==
2681.93 2114.05 2065.64 2548.7 2115.4 2029 1474.17 
2078.67 2165.84 2122.39 1896.87 1935.18 2253.78 2891.89 
1553.89 1749.78 991.497 1668.64 1905.79 1987.33 1834.97 
1449.6 1737.74 1591.04 1984.07 2709.52 1208.38 2289.71 
2323.7 2073.04 1612.7 1888.31 2160.77 2119.99 1926.8 
378.826 614.347 474.853 637.427 609.529 628.717 704.602 
119.066 186.611 153.403 141.134 136.562 98.5654 107.077 
144.923 137.843 117.318 164.878 83.8884 84.2814 110.029 
96.23 101.821 99.0345 83.3136 114.886 119.123 108.775 
111.788 85.1194 118.724 148.435 116.714 64.1378 131.366 


==> fig-ess/ESSCScube250.txt <==
327.762 311.866 324.237 372.686 343.531 249.084 409.69 
432.955 401.053 387.438 426.639 361.375 442.65 320.568 
416.986 224.096 470.005 318.411 417.904 319.65 313.146 
330.458 331.606 485.305 386.519 317.747 366.377 463.845 
450.122 429.453 339.973 449.455 411.088 412.047 329.261 
45.4811 59.5816 59.1541 41.7044 54.9748 44.0675 39.3871 
11.8517 11.1084 10.3101 10.2843 7.53656 8.018 8.34103 
6.72009 8.60983 7.92853 7.80272 9.78101 8.98266 5.52522 
7.10711 9.40485 6.91256 5.59821 7.17698 8.08826 11.6568 
8.89191 9.37928 8.42283 7.8934 7.36633 9.18501 9.08351 


==> fig-ess/ESSCScube50.txt <==
5349.6 5498.65 4861.98 6391.88 6966.74 4782.64 5391.42 
7804.72 4600.09 9068.32 6022.45 4293.27 8056.09 5022.66 
5883.32 8106.79 7367.29 5744.43 6855.74 1558.06 3859.91 
7015.96 8225.16 6881.37 3792.42 5587.14 6093.99 6108.3 
4791.77 7624.85 5848.23 7979.39 7643.98 5521.96 6893.86 
2366.85 3328.35 2540.74 2530.34 2396.92 2492.75 2624.67 
1064.12 1137.01 895.83 1097.91 610.719 921.168 1069.44 
541.858 1009.44 792.925 561.106 547.336 503.148 630.602 
787.738 527.541 782.239 819.03 524.266 728.316 459.802 
671.448 455.829 470.876 382.907 711.26 508.752 866.531 


==> fig-ess/ESSCScube500.txt <==
61.8481 120.766 99.7714 86.6384 113.118 98.899 84.723 
47.6011 107.47 86.4656 53.4167 123.687 111.049 79.8471 
74.1994 96.8749 85.9334 106.714 111.534 109.66 90.8971 
75.1962 84.1253 108.303 52.8523 103.32 132.102 132.788 
65.8072 91.5754 91.707 112.04 107.127 93.4475 46.3464 
5.18251 6.83066 5.10401 5.04359 7.13967 7.83163 6.80814 
0.785173 1.41216 1.21631 1.20413 1.081 1.26295 1.14595 
0.877705 1.3136 0.877199 1.15248 1.08025 0.917623 1.50534 
0.8126 1.34343 1.43655 1.18908 0.950646 0.927583 1.20181 
0.806594 1.15315 1.05225 1.38928 1.24011 1.16916 1.32573 


==> fig-ess/ESSCSstandard_simplex10.txt <==
93676.6 33637.2 58576.9 80882 83302.7 49946.8 80587.4 
62004.2 89162.1 69139.4 38196.2 59182.9 68551.7 40102.8 
77380.5 88721.5 42918.9 85138.7 71201.3 59493.7 53982.1 
67437.1 104015 79947.7 53004.1 45842 51865.9 67522.3 
16275.2 22570.2 15071.8 11534 26003.2 7404.07 23154.2 
8513.36 8766.88 5271.25 14050.5 7545.11 18176.4 10819.8 
11128.9 15600.2 13250.8 3321.94 8526.98 13022.1 14978.1 
10165.7 7210.54 4126.97 13148.8 10311.9 11360.9 7261.67 
4278.31 7083.64 10312.9 2757.23 8146.47 8817.07 5105.18 
12418.6 11824.3 9454.01 13998.5 7245.19 7046.31 9628.34 


==> fig-ess/ESSCSstandard_simplex100.txt <==
787.405 705.369 870.879 1350.02 1159.23 644.474 675.392 
567.303 834.75 714.471 2114.68 863.076 966.722 794.386 
392.145 479.146 546.895 1384.98 517.174 570.176 452.207 
16.4599 17.9555 9.72808 78.5496 11.5307 12.129 27.4289 
15.4106 9.95214 11.2685 40.1864 10.4741 9.00666 10.0633 
13.1486 10.2994 11.815 36.5672 8.19482 10.977 13.7351 
13.2773 13.5314 10.257 38.6117 13.6876 19.4893 16.1538 
10.5964 11.7088 14.6505 43.918 21.4106 11.1005 12.4985 
15.3585 10.9923 13.0739 66.4519 13.5167 10.6213 10.7933 
12.2969 11.7796 14.5637 46.4656 12.2917 13.0716 9.69886 


==> fig-ess/ESSCSstandard_simplex250.txt <==
520.608 529.54 469.591 595.915 653.365 675.051 368.982 
574.238 391.888 423.778 667.869 381.782 545.179 592.527 
16.082 13.5606 11.9587 10.5282 11.2025 13.6213 13.1024 
7.77409 6.38333 6.68456 7.79918 6.76649 6.97646 6.13099 
7.47564 6.75032 7.36566 6.48478 6.49457 6.41349 7.22608 
7.01232 7.07786 6.99302 5.68891 6.78002 7.03235 6.80667 
7.0538 5.91845 6.62503 6.56762 6.07743 6.4444 7.77145 
6.86835 6.63095 6.58322 7.06613 7.01103 6.85599 7.17598 
6.62275 6.72275 5.63958 6.93801 6.67219 6.48644 7.01787 
6.23416 6.27791 5.84355 5.74189 6.16388 5.90531 5.45022 


==> fig-ess/ESSCSstandard_simplex50.txt <==
8849.33 2131.31 1812.29 9058.15 1835.56 1823.14 1241.12 
7042.7 1449.91 2459.97 5912.06 2584.9 1357.48 1776.18 
8227.29 2101.69 2107.05 7879.37 1340.32 1907.15 1353.39 
1017.51 165.946 151.246 685.819 103.779 145.6 92.965 
221.078 50.265 34.6638 203.798 73.5926 30.9877 31.7993 
377.744 29.0972 28.0822 164.274 38.6897 35.3703 31.3618 
296.494 36.4874 50.3486 255.233 27.887 46.8526 29.6179 
279.139 39.0446 41.7781 206.3 32.7431 35.6301 27.2699 
332.434 41.2402 61.3041 239.463 27.1534 28.4456 57.5352 
349.098 40.3183 33.0566 168.406 22.7795 32.5601 31.35 


==> fig-ess/ESSCSstandard_simplex500.txt <==
160.57 106.122 190.271 147.845 112.41 145.507 155.016 
51.3826 59.229 57.2936 63.6771 63.7654 49.9915 38.4784 
1.42222 1.21277 1.24036 1.18197 1.25092 1.20564 1.39331 
1.20149 1.20227 1.12405 1.1237 1.2241 1.21172 1.17908 
0.838131 1.0264 1.03274 1.14001 1.05819 1.15065 1.21384 
1.08562 1.24 1.2396 1.18384 1.18568 1.30695 1.14574 
1.2344 1.22501 1.09627 1.11556 1.13451 1.32779 1.20924 
1.15505 1.2028 1.11545 1.15528 1.13896 1.14842 1.25847 
1.26738 1.18524 1.24935 1.17691 1.08487 1.11155 1.2068 
1.3165 1.13727 1.23115 1.05263 1.24229 1.1304 1.18414 


==> fig-ess/RBPScube10.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.498441 0.528411 0.476447 0.524929 0.478078 0.519269 0.505762 
0.828836 0.823735 0.818182 0.845414 0.81647 0.862415 0.822622 
0.848993 0.862411 0.836415 0.852383 0.871178 0.853758 0.870339 
0.868646 0.809769 0.835407 0.85199 0.861544 0.840759 0.847162 
0.842857 0.848029 0.829431 0.852781 0.869219 0.852434 0.841891 


==> fig-ess/RBPScube100.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.770589 0.783411 0.792789 0.794093 0.804876 0.777321 0.788044 
0.974054 0.980771 0.977132 0.977555 0.976999 0.977106 0.97829 
0.979886 0.979736 0.982402 0.982186 0.978952 0.980248 0.983019 
0.9819 0.97713 0.97949 0.981131 0.980516 0.982482 0.981675 
0.98148 0.980876 0.980278 0.979065 0.982007 0.978665 0.981474 


==> fig-ess/RBPScube250.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.848498 0.834475 0.829179 0.837082 0.84535 0.864376 0.834629 
0.990052 0.989993 0.98695 0.989876 0.989313 0.989948 0.988634 
0.992668 0.993576 0.991097 0.992872 0.992393 0.991871 0.992767 
0.992504 0.993409 0.992854 0.991955 0.993341 0.992699 0.991461 
0.991377 0.993196 0.992463 0.991834 0.992594 0.99221 0.992294 


==> fig-ess/RBPScube50.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.721614 0.721488 0.733857 0.745763 0.751032 0.7255 0.74149 
0.957812 0.954578 0.961384 0.953358 0.95533 0.958112 0.963809 
0.965918 0.959951 0.965817 0.95888 0.961402 0.96979 0.96372 
0.960385 0.960845 0.963961 0.968739 0.960261 0.963228 0.958041 
0.967828 0.961466 0.968908 0.963865 0.963646 0.962102 0.964307 


==> fig-ess/RBPScube500.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.852343 0.849467 0.850549 0.727746 0.865918 0.842417 0.815868 
0.994424 0.995162 0.993996 0.994669 0.993992 0.99433 0.994157 
0.99613 0.995952 0.996852 0.995937 0.996221 0.996196 0.995868 
0.99621 0.995965 0.995677 0.996205 0.996476 0.997184 0.996551 
0.997103 0.996291 0.996041 0.996128 0.996294 0.996082 0.995933 


==> fig-ess/RBPSstandard_simplex10.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.0722447 0.0710359 0.0556507 0.0637736 0.0716981 0.07739 0.0870466 
0.759477 0.755878 0.75595 0.769583 0.775855 0.781648 0.783047 
0.836815 0.885235 0.825723 0.82974 0.852723 0.838969 0.839278 
0.847481 0.847385 0.838252 0.849898 0.880878 0.844219 0.85118 
0.857857 0.850675 0.849924 0.85754 0.839125 0.85017 0.846757 
0.858884 0.86512 0.845734 0.851233 0.858005 0.864202 0.843684 
0.845248 0.855986 0.850299 0.855316 0.860693 0.85357 0.859649 


==> fig-ess/RBPSstandard_simplex100.txt <==
0 0 0 0 0 0 0 
0.0345011 0.0260708 0.0326277 0.0304378 0.028373 0.0270101 0.0281 
0.550161 0.527545 0.511443 0.519728 0.540471 0.550449 0.531518 
0.966878 0.973607 0.967645 0.97176 0.969229 0.972631 0.970683 
0.980079 0.979924 0.980127 0.979084 0.984161 0.98004 0.982075 
0.981946 0.983322 0.980518 0.981787 0.979627 0.980621 0.98096 
0.983453 0.982354 0.982493 0.982534 0.982552 0.980595 0.983309 
0.982274 0.980913 0.981523 0.978725 0.980391 0.979555 0.979725 
0.98118 0.980064 0.980431 0.981612 0.982848 0.980022 0.984088 
0.980755 0.980315 0.981262 0.979251 0.982619 0.982195 0.982569 


==> fig-ess/RBPSstandard_simplex250.txt <==
0.00662721 0.0078168 0.00899769 0.0102655 0.00348765 0.00824863 0.00730228 
0.0697759 0.0594215 0.0628555 0.0724808 0.0610541 0.0598431 0.07848 
0.958366 0.954986 0.958081 0.954079 0.959405 0.955864 0.955232 
0.99107 0.991165 0.991527 0.990262 0.991853 0.991486 0.990289 
0.991145 0.992816 0.993061 0.992106 0.992251 0.992422 0.991369 
0.992399 0.992364 0.992793 0.992656 0.991818 0.991903 0.991952 
0.992535 0.991672 0.992643 0.992981 0.992074 0.992946 0.991871 
0.992036 0.993052 0.993509 0.993548 0.991907 0.992246 0.99227 
0.99225 0.991834 0.99252 0.992844 0.992324 0.993655 0.992729 
0.992817 0.992813 0.992003 0.993091 0.991474 0.992223 0.992691 


==> fig-ess/RBPSstandard_simplex50.txt <==
0 0 0 0 0 0 0 
0.000195046 0.00146771 9.29887e-05 0.00186776 0.00264824 0 0.0006049 
0.0817291 0.0849333 0.0794979 0.0861154 0.0779152 0.0690021 0.0696414 
0.902336 0.90707 0.900276 0.905592 0.897445 0.901068 0.901072 
0.96105 0.965166 0.961592 0.961648 0.961534 0.960012 0.95851 
0.959883 0.960389 0.960584 0.962989 0.966597 0.966931 0.966448 
0.96177 0.95973 0.968171 0.969828 0.965432 0.96397 0.96495 
0.965174 0.963741 0.961607 0.964559 0.964317 0.961491 0.959597 
0.961654 0.964828 0.959219 0.963728 0.959368 0.965971 0.964684 
0.964631 0.957155 0.962228 0.965155 0.963313 0.96464 0.965935 


==> fig-ess/RBPSstandard_simplex500.txt <==
0.0363618 0.0406682 0.0299224 0.0286535 0.0426258 0.0305718 0.0287138 
0.436146 0.445536 0.413957 0.492187 0.587828 0.544255 0.217583 
0.990439 0.99085 0.990666 0.989451 0.989974 0.99058 0.990772 
0.99613 0.995731 0.996084 0.996056 0.996252 0.996103 0.995657 
0.996363 0.996707 0.995855 0.996232 0.996192 0.996702 0.996235 
0.995922 0.996144 0.996434 0.996169 0.996389 0.996605 0.996129 
0.996266 0.996087 0.995985 0.996131 0.995794 0.995738 0.99567 
0.996021 0.996033 0.995476 0.996163 0.995828 0.996421 0.995949 
0.996068 0.996032 0.996148 0.995661 0.996665 0.996548 0.99622 
0.996113 0.996229 0.996181 0.996091 0.995656 0.996211 0.996232 


==> fig-ess/RCScube10.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.522771 0.508893 0.510934 0.521397 0.523143 0.530936 0.501028 
0.827775 0.839184 0.83412 0.831268 0.825932 0.830292 0.818863 
0.837525 0.829541 0.853865 0.842758 0.836555 0.837773 0.828908 
0.840599 0.866553 0.835982 0.859073 0.831026 0.849197 0.842916 
0.853642 0.846756 0.84409 0.830181 0.830179 0.860694 0.850996 


==> fig-ess/RCScube100.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.811086 0.81112 0.814922 0.809502 0.814792 0.813689 0.811677 
0.976435 0.977806 0.975678 0.974839 0.980084 0.975315 0.977199 
0.981127 0.981875 0.983241 0.982179 0.98025 0.984599 0.983836 
0.98015 0.982165 0.981689 0.980259 0.982036 0.980383 0.982129 
0.980922 0.980746 0.980192 0.984987 0.979894 0.980752 0.980229 


==> fig-ess/RCScube250.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.878633 0.877584 0.878826 0.876976 0.876824 0.877035 0.877761 
0.989065 0.988846 0.989622 0.989794 0.988896 0.989299 0.989161 
0.992586 0.991902 0.992378 0.992053 0.993109 0.992731 0.991836 
0.992197 0.992972 0.993525 0.99211 0.992206 0.993773 0.992069 
0.991855 0.992088 0.992088 0.993097 0.991955 0.993236 0.992105 


==> fig-ess/RCScube50.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.742759 0.732457 0.745586 0.743602 0.746811 0.746688 0.750768 
0.960228 0.960526 0.955865 0.958208 0.95273 0.954699 0.959407 
0.963697 0.962695 0.964816 0.964071 0.96146 0.964421 0.964277 
0.96325 0.961353 0.96551 0.962144 0.960712 0.961414 0.963509 
0.962676 0.962087 0.961877 0.962121 0.96089 0.964499 0.959732 


==> fig-ess/RCScube500.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.911182 0.911762 0.912305 0.912574 0.911578 0.911964 0.912872 
0.994565 0.994299 0.994286 0.993827 0.994124 0.994543 0.994236 
0.995868 0.996277 0.995939 0.995935 0.995889 0.996048 0.996302 
0.996854 0.996852 0.996034 0.99603 0.996263 0.995948 0.995905 
0.995978 0.996364 0.996671 0.996583 0.996281 0.996017 0.996263 


==> fig-ess/RCSstandard_simplex10.txt <==
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0 0 0 0 0 0 0 
0.0759596 0.0854102 0.0773262 0.0834238 0.0803879 0.0754815 0.0798912 
0.75209 0.755152 0.756432 0.762233 0.75407 0.757956 0.773595 
0.851648 0.849572 0.822257 0.835435 0.828049 0.81422 0.838494 
0.812546 0.833182 0.82368 0.826643 0.844837 0.839874 0.835476 
0.843109 0.853857 0.855857 0.839956 0.850731 0.836665 0.836059 
0.836952 0.848754 0.821786 0.855972 0.840966 0.815664 0.835124 
0.839619 0.826378 0.828192 0.849131 0.820026 0.844253 0.857409 


==> fig-ess/RCSstandard_simplex100.txt <==
0 0 0 4.76669e-06 0 9.63261e-06 9.77909e-06 
0.0292159 0.0310993 0.0313621 0.0307045 0.0294137 0.029509 0.031794 
0.575505 0.574197 0.578044 0.580477 0.577091 0.572227 0.573652 
0.971293 0.969852 0.968954 0.971571 0.968732 0.969885 0.97004 
0.983123 0.980049 0.980409 0.981846 0.978644 0.980254 0.979054 
0.981215 0.98036 0.981832 0.983882 0.979843 0.980323 0.981767 
0.980659 0.982969 0.980783 0.980476 0.97946 0.983889 0.979164 
0.980789 0.982414 0.983686 0.979569 0.98494 0.980637 0.979571 
0.982112 0.97975 0.981373 0.981867 0.983904 0.98053 0.979911 
0.97987 0.980656 0.983015 0.980805 0.981508 0.982044 0.980394 


==> fig-ess/RCSstandard_simplex250.txt <==
0.0154745 0.0155717 0.0146603 0.0151844 0.0152426 0.0155982 0.0151776 
0.0520366 0.0533592 0.052411 0.05391 0.0522558 0.05283 0.0528088 
0.961634 0.959796 0.959042 0.960046 0.960021 0.960177 0.958802 
0.99094 0.991232 0.990936 0.990734 0.992042 0.990659 0.991017 
0.992549 0.991914 0.992823 0.992814 0.992073 0.992929 0.991909 
0.992817 0.992446 0.992541 0.992242 0.992904 0.992127 0.991904 
0.993782 0.992918 0.992108 0.991778 0.99193 0.992004 0.993317 
0.993211 0.992768 0.992105 0.992196 0.993239 0.992899 0.992293 
0.992599 0.991788 0.992403 0.992765 0.991614 0.992911 0.992038 
0.991852 0.991939 0.992148 0.992177 0.991986 0.992416 0.992061 


==> fig-ess/RCSstandard_simplex50.txt <==
0 0 0 0 0 0 0 
0.00235777 0.00240331 0.00248377 0.002834 0.00260533 0.00253092 0.00192939 
0.0737202 0.0748065 0.0732265 0.073325 0.0727772 0.0749084 0.0743152 
0.897473 0.907794 0.90582 0.904224 0.900677 0.906616 0.905469 
0.959774 0.96146 0.959429 0.958967 0.96315 0.963541 0.959199 
0.958765 0.961794 0.961443 0.960193 0.962832 0.962131 0.96159 
0.961088 0.962523 0.965762 0.962829 0.960379 0.964508 0.960697 
0.972249 0.964387 0.963661 0.964907 0.960126 0.960807 0.964307 
0.959076 0.963994 0.96749 0.963191 0.961928 0.961039 0.961412 
0.964015 0.961735 0.966041 0.966445 0.964064 0.960884 0.963772 


==> fig-ess/RCSstandard_simplex500.txt <==
0.0251893 0.0246871 0.0244875 0.0244017 0.0253231 0.0244685 0.0250806 
0.726176 0.729323 0.728535 0.727695 0.726317 0.72698 0.727422 
0.99095 0.990778 0.990905 0.991079 0.990886 0.990594 0.990983 
0.995744 0.995821 0.995746 0.995825 0.995712 0.995799 0.995832 
0.996013 0.996052 0.996639 0.996122 0.996028 0.996073 0.996243 
0.996629 0.996029 0.996294 0.996008 0.996294 0.996282 0.996405 
0.996661 0.996862 0.996103 0.996065 0.99686 0.996818 0.995907 
0.996017 0.996447 0.996105 0.995958 0.996028 0.996021 0.99624 
0.997007 0.99644 0.995942 0.996428 0.996544 0.995946 0.996071 
0.99603 0.995995 0.99643 0.996043 0.997046 0.996851 0.996115 


==> fig-ess/acube10.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/acube100.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/acube250.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/acube50.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/acube500.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/astandard_simplex10.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/astandard_simplex100.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/astandard_simplex250.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/astandard_simplex50.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 

==> fig-ess/astandard_simplex500.txt <==
1e+07 398107 15848.9 630.957 25.1189 1 0.0398107 0.00158489 6.30957e-05 2.51189e-06 
